CoAgent3D: Relation-Guided Cooperative Repair for Agentic 3D Scene Reconstruction

Reconstructing complete, editable 3D scenes from visual observations is a fundamental problem in spatial intelligence. Conventional reconstruction methods recover geometry and appearance from available views, leaving occluded structures underconstrained. Recent agentic approaches introduce generative priors and tool use, but achieving photorealistic fidelity while coordinating edits across interdependent objects remains challenging. We present \textbf{CoAgent3D}, a relation-guided self-improvement framework that organizes parallel scene repair around dependencies between proposed edits. CoAgent3D builds an object-level relation graph from input images, assembles an initial scene, and identifies discrepancies through comparison with the observations. Every repair agent retains access to the complete scene and publishes its repair intent, including proposed changes, affected elements, and unresolved assumptions. The relation graph connects these intents to spatial requirements and supporting evidence. Agents whose repairs depend on shared decisions exchange evidence and develop joint repairs, while independent preparation proceeds in parallel. The resulting repairs are composed and undergo local and whole-scene review using mesh measurements, targeted cross-sections, and rendered comparisons. Review outcomes update scene relations and unresolved issues, driving successive rounds of diagnosis and repair. Across real-world scenes from multiple datasets, CoAgent3D produces photorealistic reconstructions with complete, editable object geometry, textures, and scene lighting.

==> fonts/LICENSE-Latin-Modern.txt <==
This package was debianized by Florent Rougon <f.rougon@free.fr> on
Tue, 27 Jan 2004 20:12:21 +0100.

The following TeX Live packages were downloaded from 
    http://www.ctan.org/tex-archive/systems/texlive/tlnet/archive/
and merged into one orig.tar.gz file:
    lm.tar.xz
    lm.doc.tar.xz
    lm-math.tar.xz
    lm-math.doc.tar.xz


Upstream work
-------------

The upstream README-Latin-Modern.txt file says:

  Font: The Latin Modern Family of Fonts
  Designer (Computer Modern Family of Fonts): Donald E. Knuth
  Author: Bogus\l{}aw Jackowski and Janusz M. Nowacki
  Version: 2.005
  Date: 21 III 2021
  Downloads: http://www.gust.org.pl/projects/e-foundry/latin-modern/
  License: 
    % Copyright 2003--2021 by B. Jackowski and J.M. Nowacki
    % (on behalf of TeX Users Groups).
    % This work is released under the GUST Font License
    %   -- see GUST-FONT-LICENSE.txt.
    % This work has the LPPL maintenance status "maintained".
    % The Current Maintainer of this work is Bogus\l{}aw Jackowski
    % This work consists of the files listed in the MANIFEST.txt file.

  [...]

  The current LM package contains the most recent version
  of the Latin Modern family of fonts in the PostScript Type 1 and
  OpenType format. The fonts are based on Donald E. Knuth's Computer Modern
  fonts in the PostScript Type 1 format, released into public domain by the
  American Mathematical Society (for the history of the outline version of
  the CM fonts see, e.g., http://www.math.utah.edu/~beebe/fonts/bluesky.html ).
  The project is supported by TeX users groups: CSTUG, DANTE eV, GUST,
  GUTenberg, NTG, and TUG.


The current README-Latin-Modern-Math.txt says
License:
  % Copyright 2012--2014 for the Latin Modern math extensions by B. Jackowski,
  % P. Strzelczyk and P. Pianowski (on behalf of TeX Users Groups).
  %
  % This work can be freely used and distributed under
  % the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
  % which is actually an instance of the LaTeX Project Public License
  % (LPPL -- see http://www.latex-project.org/lppl.txt).
  %
  % This work has the maintenance status "maintained". The Current Maintainer
  % of this work is Bogus\l{}aw Jackowski, Piotr Strzelczyk and Piotr Pianowski.
  %
  % This work consists of the files listed
  % in the MANIFEST-Latin-Modern-Math.txt file.


See the appendix B for the GUST Font License.

Please read the appendix A below if you want to examine the licensing terms 
for the Computer Modern fonts in Type 1 format on which the Latin Modern fonts
are based.


Debian packaging
----------------

Copyright (c) 2004-2007 Florent Rougon
Copyright (c) 2005-2019 Norbert Preining
Copyright (c) 2021-2022 Hilmar Preusse

   This program is free software; you can redistribute it and/or modify
   it under the terms of the GNU General Public License as published by
   the Free Software Foundation; version 2 dated June, 1991.

   This program is distributed in the hope that it will be useful, but
   WITHOUT ANY WARRANTY; without even the implied warranty of
   MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE. See the GNU
   General Public License for more details.

   You should have received a copy of the GNU General Public License
   along with this program; see the file COPYING. If not, write to the
   Free Software Foundation, Inc., 51 Franklin St, Fifth Floor,
   Boston, MA  02110-1301 USA.

On Debian systems, the complete text of the GNU General Public License version
2 can be found in `/usr/share/common-licenses/GPL-2'.


Appendix A -- Licensing terms for the Computer Modern fonts in Type 1 format
              on which the Latin Modern fonts are based.
-----------------------------------------------------------------------------

Running t1disasm (from the t1utils package) on
/usr/share/texmf/fonts/type1/bluesky/cm/*.pfb and
/usr/share/texmf/fonts/type1/bluesky/cmextra/*.pfb yields:

  Copyright (C) 1997 American Mathematical Society.  All Rights Reserved

  [ Florent Rougon's note: well, for
    /usr/share/texmf/fonts/type1/bluesky/cm/cmb{,sy}10.pfb, you will only get
    one space between "Society." and "All" (with tetex-extra 2.0.2-5.1). ;-) ]

The precise distribution conditions for these fonts can be found in
/usr/share/doc/texmf/fonts/bluesky/README from the tetex-doc package. I will
duplicate here the relevant excerpt for your convenience:

  The PostScript Type 1 implementation of the Computer Modern fonts produced
  by and previously distributed by Blue Sky Research and Y&Y, Inc. are now
  freely available for general use. This has been accomplished through the
  cooperation of a consortium of scientific publishers with Blue Sky Research
  and Y&Y. Members of this consortium include:

        Elsevier Science
        IBM Corporation
        Society for Industrial and Applied Mathematics (SIAM)
        Springer-Verlag
        American Mathematical Society (AMS)

  In order to assure the authenticity of these fonts, copyright will be held
  by the American Mathematical Society. This is not meant to restrict in any
  way the legitimate use of the fonts, such as (but not limited to) electronic
  distribution of documents containing these fonts, inclusion of these fonts
  into other public domain or commercial font collections or computer
  applications, use of the outline data to create derivative fonts and/or
  faces, etc. However, the AMS does require that the AMS copyright notice be
  removed from any derivative versions of the fonts which have been altered in
  any way. In addition, to ensure the fidelity of TeX documents using Computer
  Modern fonts, Professor Donald Knuth, creator of the Computer Modern faces,
  has requested that any alterations which yield different font metrics be
  given a different name.


Appendix B -- GUST Font License
-------------------------------

What follows is the exact contents of GUST-FONT-LICENSE.txt from the
upstream distribution of the Latin Modern fonts.

% This is version 1.0, dated 22 June 2009, of the GUST Font License.
% (GUST is the Polish TeX Users Group, http://www.gust.org.pl)
%
% For the most recent version of this license see
% http://www.gust.org.pl/fonts/licenses/GUST-FONT-LICENSE.txt
% or
% http://tug.org/fonts/licenses/GUST-FONT-LICENSE.txt
%
% This work may be distributed and/or modified under the conditions
% of the LaTeX Project Public License, either version 1.3c of this
% license or (at your option) any later version.
%
% Please also observe the following clause:
% 1) it is requested, but not legally required, that derived works be
%    distributed only after changing the names of the fonts comprising this
%    work and given in an accompanying "manifest", and that the
%    files comprising the Work, as listed in the manifest, also be given
%    new names. Any exceptions to this request are also given in the
%    manifest.
%
%    We recommend the manifest be given in a separate file named
%    MANIFEST-<fontid>.txt, where <fontid> is some unique identification
%    of the font family. If a separate "readme" file accompanies the Work,
%    we recommend a name of the form README-<fontid>.txt.
%
% The latest version of the LaTeX Project Public License is in
% http://www.latex-project.org/lppl.txt and version 1.3c or later
% is part of all distributions of LaTeX version 2006/05/20 or later.


==> fonts/LICENSE-Liberation.txt <==
Format: https://www.debian.org/doc/packaging-manuals/copyright-format/1.0/
Upstream-Name: Liberation Fonts
Source: https://github.com/liberationfonts

Files: *
Copyright:
 Digitized data copyright (c) 2010 Google Corporation with Reserved Font Arimo, Tinos and Cousine.
 Copyright (c) 2012 Red Hat, Inc. with Reserved Font Name Liberation.
License: SIL-OFL-1.1
 This Font Software is licensed under the SIL Open Font License,
 Version 1.1.
 .
 This license is copied below, and is also available with a FAQ at:
 http://scripts.sil.org/OFL
 .
 SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
 .
 PREAMBLE The goals of the Open Font License (OFL) are to stimulate
 worldwide development of collaborative font projects, to support the font
 creation efforts of academic and linguistic communities, and to provide
 a free and open framework in which fonts may be shared and improved in
 partnership with others.
 .
 The OFL allows the licensed fonts to be used, studied, modified and
 redistributed freely as long as they are not sold by themselves.
 The fonts, including any derivative works, can be bundled, embedded,
 redistributed and/or sold with any software provided that any reserved
 names are not used by derivative works.  The fonts and derivatives,
 however, cannot be released under any other type of license.  The
 requirement for fonts to remain under this license does not apply to
 any document created using the fonts or their derivatives.
 .
 .
 .
 DEFINITIONS
 "Font Software" refers to the set of files released by the Copyright
 Holder(s) under this license and clearly marked as such.
 This may include source files, build scripts and documentation.
 .
 "Reserved Font Name" refers to any names specified as such after the
 copyright statement(s).
 .
 "Original Version" refers to the collection of Font Software components
 as distributed by the Copyright Holder(s).
 .
 "Modified Version" refers to any derivative made by adding to, deleting,
 or substituting ? in part or in whole ?
 any of the components of the Original Version, by changing formats or
 by porting the Font Software to a new environment.
 .
 "Author" refers to any designer, engineer, programmer, technical writer
 or other person who contributed to the Font Software.
 .
 .
 PERMISSION & CONDITIONS
 .
 Permission is hereby granted, free of charge, to any person obtaining a
 copy of the Font Software, to use, study, copy, merge, embed, modify,
 redistribute, and sell modified and unmodified copies of the Font
 Software, subject to the following conditions:
 .
 1) Neither the Font Software nor any of its individual components,in
    Original or Modified Versions, may be sold by itself.
 .
 2) Original or Modified Versions of the Font Software may be bundled,
    redistributed and/or sold with any software, provided that each copy
    contains the above copyright notice and this license. These can be
    included either as stand-alone text files, human-readable headers or
    in the appropriate machine-readable metadata fields within text or
    binary files as long as those fields can be easily viewed by the user.
 .
 3) No Modified Version of the Font Software may use the Reserved Font
    Name(s) unless explicit written permission is granted by the
    corresponding Copyright Holder. This restriction only applies to the
    primary font name as presented to the users.
 .
 4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
    Software shall not be used to promote, endorse or advertise any
    Modified Version, except to acknowledge the contribution(s) of the
    Copyright Holder(s) and the Author(s) or with their explicit written
    permission.
 .
 5) The Font Software, modified or unmodified, in part or in whole, must
    be distributed entirely under this license, and must not be distributed
    under any other license. The requirement for fonts to remain under
    this license does not apply to any document created using the Font
    Software.
 .
 .
 .
 TERMINATION
 This license becomes null and void if any of the above conditions are not met.
 .
 .
 .
 DISCLAIMER
 THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
 EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
 MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
 OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT.  IN NO EVENT SHALL THE
 COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
 INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
 DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
 FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM OTHER
 DEALINGS IN THE FONT SOFTWARE.
 .

Files: debian/*
Copyright:
 2008 Alan Baghumian <alan@technotux.org>
 2008-2018 Holger Levsen <holger@debian.org>
 2009-2012 Christian Perrier <bubulle@debian.org>
 2011-2023 Fabian Greffrath <fabian@debian.org>
 2018 Rene Engelhard <rene@debian.org>
License: GPL-2+
 This package is free software; you can redistribute it and/or modify
 it under the terms of the GNU General Public License as published by
 the Free Software Foundation; either version 2 of the License, or
 (at your option) any later version.
 .
 This package is distributed in the hope that it will be useful,
 but WITHOUT ANY WARRANTY; without even the implied warranty of
 MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the
 GNU General Public License for more details.
 .
 You should have received a copy of the GNU General Public License
 along with this program. If not, see <https://www.gnu.org/licenses/>
 .
 On Debian systems, the complete text of the GNU General
 Public License version 2 can be found in "/usr/share/common-licenses/GPL-2".

